Exploring the Limitations of Behavior Cloning for Autonomous Driving

Driving requires reacting to a wide variety of complex environment conditions and agent behaviors. Explicitly modeling each possible scenario is unrealistic. In contrast, imitation learning can, in theory, leverage data from large fleets of human-driven cars. Behavior cloning in particular has been successfully used to learn simple visuomotor policies end-to-end, but scaling to the full spectrum of driving behaviors remains an unsolved problem. In this paper, we propose a new benchmark to experimentally investigate the scalability and limitations of behavior cloning. We show that behavior cloning leads to state-of-the-art results, including in unseen environments, executing complex lateral and longitudinal maneuvers without these reactions being explicitly programmed. However, we confirm well-known limitations (due to dataset bias and overfitting), new generalization issues (due to dynamic objects and the lack of a causal model), and training instability requiring further research before behavior cloning can graduate to real-world driving. The code of the studied behavior cloning approaches can be found at https://github.com/felipecode/coiltraine .

==> figures/diagram_cvpr.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram_cvpr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1366.10575bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.39704101)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram_cvpr.pdf}}%
    \put(0.81608752,0.16367693){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 30px">Conditional Module</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagram_cvpr.pdf}}%
    \put(0.83248449,0.38972093){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagram_cvpr.pdf}}%
    \put(0.06534037,0.27669893){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 38px">Image</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{diagram_cvpr.pdf}}%
    \put(0.62342308,0.10453071){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{diagram_cvpr.pdf}}%
    \put(0.41084803,0.11565722){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 38px">Measured<br>Speed</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{diagram_cvpr.pdf}}%
    \put(0.79676251,0.2075974){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 38px"><br></font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{diagram_cvpr.pdf}}%
    \put(0.77099584,0.31593455){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{diagram_cvpr.pdf}}%
    \put(0.41084803,0.07173676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{diagram_cvpr.pdf}}%
    \put(0.81784434,0.03894281){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 38px">Command</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{diagram_cvpr.pdf}}%
    \put(0.83189888,0.34989971){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{diagram_cvpr.pdf}}%
    \put(0.81960115,0.00439205){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{diagram_cvpr.pdf}}%
    \put(0.96073225,0.17304663){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{diagram_cvpr.pdf}}%
    \put(0.95546179,0.15899208){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{diagram_cvpr.pdf}}%
    \put(0.33061998,0.25913074){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 60px" face="Verdana">ResNet 34</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{diagram_cvpr.pdf}}%
    \put(0.33061998,0.34989971){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{<font style="font-size: 38px" face="Verdana">Perception Module</font>}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{diagram_cvpr.pdf}}%
    \put(0.06475476,0.25327468){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{diagram_cvpr.pdf}}%
    \put(0.62049505,0.26850044){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{[Not supported by viewer]}}}%
  \end{picture}%
\endgroup%

